A 3D Numerical Study of Anisotropies in Supernova Remnants

We develop a suite of 3D hydrodynamic models of supernova remnants (SNRs) expanding against the circumstellar medium (CSM). We study the Rayleigh-Taylor Instability (RTI) forming at the expansion interface by calculating an angular power spectrum for each of these models. The power spectra of young SNRs is seen to exhibit a dominant angular mode, which is a diagnostic of their ejecta density profile as found by previous studies. The steep scaling of power at smaller modes and the time evolution of the spectra is indicative of absence of a turbulent cascade. Instead, as the time evolution of the spectra suggests, they may be governed by an angular mode dependent net growth rate. We also study the impact of anisotropies in the ejecta as well as in the CSM on the power spectra of velocity and density. We confirm that perturbations in the density field (whether imposed on the ejecta or the CSM) do not influence the anisotropy of the remnant significantly unless they have a very large amplitude and form large-scale coherent structures. In any case, these clumps can only affect structures on large angular scales. The power spectra on small angular scales is completely independent of the initial clumpiness and only governed by the growth and saturation of the Rayleigh-Taylor instability.

==> referee_response.txt <==
We thank the referee again for their patient and thorough scrutiny of our revised manuscript and the kind suggestions. We believe incorporation of the suggested changes in our manuscript will elucidate the point of our work and the nature of our results. The new changes have been colored in magenta as before. We list our responses below.


- Point (A): NOVELTY OF THE RESULTS
I thank the authors for providing additional text that elucidates the novelty of their results. I found the summary they included in their response (for my convenience) to be very helpful and enlightening in terms of the motivation behind their study. Specifically, the necessity for this study arises from the fact that two prior studies (Warren et al. 2013; Polin et al. 2022) disagree on the location of the power spectrum peak and the power law index of the high-wavenumber portion of the angular power spectrum for SNRs. Therefore, I strongly recommend incorporating this information into the introduction.

Response: The discrepancy between the two aforementioned works is now stated in the introduction (lines 73-77).


- (M3): Figure 8 displays synthetic thermal emissivity maps of the SNR.
I want to emphasize that labeling the maps in Fig. 8 as "Synthetic SNR thermal emissivity maps" can be highly misleading. Such a designation might lead the reader to believe that these maps can be directly compared with actual X-ray observations. However, any comparison with real observations is not possible because the maps in Fig. 8 lack essential information about the thermal structure of the emitting plasma, as the authors have specifically selected all the cells with ion temperatures above 1e6 K and integrated the square of their densities along the line of sight. I strongly recommend renaming these maps to accurately reflect their content: "the square of the density of the shocked plasma integrated along the line of sight." Additionally, from the figure, it is apparent that these maps also include the shocked ambient medium, as evidenced by the clear outline created by the forward shock. If the authors confirm this, they should describe the maps as "The square of the density of the shocked PLASMA" rather than "shocked EJECTA."

Response: We thank the referee for catching this important discrepancy. The text (lines 429-434) and caption for Figure 8 now reflect the fact that these are just the square of the density of the shocked plasma integrated along the line of sight.


- (M4): In the introduction, the authors refer to possible causes determining the structure of SNRs.
I would also mention the standing accretion shock instability as the primary cause of large-scale anisotropies in the ejecta structure of core-collapse SNe during the first seconds after the collapse.

Response: The standing accretion shock instability is now mentioned in the introduction (lines 46-51).


- Appendix.
I appreciate the authors for providing the new appendix that clarifies the issue regarding spatial resolution. I would like to suggest proposing a title for the appendix.

Response: The appendix is now titled "numerical convergence studies".






